Why Are You Wrong? Counterfactual Explanations for Language Grounding with 3D Objects

Combining natural language and geometric shapes is an emerging research area with multiple applications in robotics and language-assisted design. A crucial task in this domain is object referent identification, which involves selecting a 3D object given a textual description of the target. Variability in language descriptions and spatial relationships of 3D objects makes this a complex task, increasing the need to better understand the behavior of neural network models in this domain. However, limited research has been conducted in this area. Specifically, when a model makes an incorrect prediction despite being provided with a seemingly correct object description, practitioners are left wondering: "Why is the model wrong?". In this work, we present a method answering this question by generating counterfactual examples. Our method takes a misclassified sample, which includes two objects and a text description, and generates an alternative yet similar formulation that would have resulted in a correct prediction by the model. We have evaluated our approach with data from the ShapeTalk dataset along with three distinct models. Our counterfactual examples maintain the structure of the original description, are semantically similar and meaningful. They reveal weaknesses in the description, model bias and enhance the understanding of the models behavior. Theses insights help practitioners to better interact with systems as well as engineers to improve models.

==> data/metrics_versus_generation-vit_only.csv <==
listener,sampler,generation,number of samples,flip rate,flip rate at least one,aggregated flip rate,top-1 latent similarity,aggregated top-1 latent similarity,top-3 dpp levenshtein distance,top-3 mean levenshtein distance
vit,unaware,0,20.0,0.181,0.775,0.181,0.8430961787700653,0.8430961787700653,0.068265535,0.207539449454132
vit,unaware,1,40.0,0.36345,0.878,0.272225,0.8455624499244074,0.8455624499244074,0.04798862,0.17392122909098218
vit,unaware,2,60.0,0.5092,0.912,0.3512166666666667,0.8475165943561062,0.8475165943561062,0.035100084,0.15009582355786544
vit,unaware,3,80.0,0.59445,0.931,0.412025,0.848507187328031,0.848507187328031,0.031645212,0.1327836129450015
vit,unaware,4,100.0,0.6479,0.94,0.4592,0.84949788428122,0.84949788428122,0.027175197,0.12538812236789115
vit,unaware,5,120.0,0.68475,0.949,0.4967916666666667,0.8505355721519839,0.8505355721519839,0.028242826,0.1209846137893542
vit,unaware,6,140.0,0.7075,0.959,0.5268928571428572,0.8514574922669318,0.8514574922669318,0.024336861,0.11307266471088057
vit,unaware,7,160.0,0.71475,0.966,0.550375,0.8522599043769221,0.8522599043769221,0.024351733,0.11218163748022597
vit,unaware,8,180.0,0.7294,0.973,0.5702666666666667,0.8527486373147657,0.8527486373147657,0.023361066,0.11041965953541515
vit,unaware,9,200.0,0.73685,0.977,0.586925,0.8532925025493868,0.8532925025493868,0.02392586,0.1057608224230985
vit,unaware,10,220.0,0.7486,0.978,0.6016227272727273,0.8542420518398285,0.8542420518398285,0.019569913,0.09750838832337784
vit,unaware,11,240.0,0.75555,0.978,0.61445,0.8546870899584985,0.8546870899584985,0.01687477,0.08824934565819983
vit,unaware,12,260.0,0.7606,0.98,0.6256923076923077,0.855562983751297,0.855562983751297,0.015867228,0.08616450124714588
vit,unaware,13,280.0,0.7657,0.98,0.6356928571428572,0.8560754776385523,0.8560754776385523,0.016248567,0.08704822023167347
vit,unaware,14,300.0,0.7645,0.981,0.64428,0.8563920775921114,0.8563920775921114,0.014257518,0.07861434326862603
vit,unaware,15,320.0,0.76885,0.984,0.652065625,0.8568838948972763,0.8568838948972763,0.0146507425,0.07849089083577192
vit,unaware,16,340.0,0.7659,0.984,0.6587617647058823,0.8571293957387247,0.8571293957387247,0.014205364,0.07462601383816626
vit,unaware,17,360.0,0.7714,0.989,0.6650194444444445,0.8575993604429306,0.8575993604429306,0.0134467175,0.07406885857245939
vit,unaware,18,380.0,0.77715,0.99,0.670921052631579,0.857955793219228,0.857955793219228,0.01433689,0.07342924538766428
vit,unaware,19,400.0,0.7702,0.99,0.675885,0.858298727966124,0.858298727966124,0.014571738,0.07368055890666372
vit,unaware,20,420.0,0.77455,0.99,0.6805833333333333,0.8588236493833603,0.8588236493833603,0.0146297505,0.07807960189095159
vit,unaware,21,440.0,0.7714,0.99,0.6847113636363636,0.8592088159053556,0.8592088159053556,0.015733201,0.07837535813787092
vit,unaware,22,460.0,0.77065,0.992,0.6884478260869565,0.8595537232968115,0.8595537232968115,0.014351292,0.0732294218787593
vit,unaware,23,480.0,0.7722,0.992,0.6919375,0.8599130264789827,0.8599130264789827,0.012479961,0.07279641749029503
vit,unaware,24,500.0,0.77095,0.993,0.695098,0.8604537040572012,0.8604537040572012,0.013795983,0.07302096710794574
vit,unaware,25,520.0,0.7738,0.994,0.698125,0.8607985941440829,0.8607985941440829,0.015091163,0.07613955394567638
vit,unaware,26,540.0,0.76825,0.994,0.7007222222222222,0.8612699494438787,0.8612699494438787,0.011776226,0.06939700605516931
vit,unaware,27,560.0,0.7707,0.994,0.7032214285714286,0.8616242643710106,0.8616242643710106,0.01458332,0.07227039786684457
vit,unaware,28,580.0,0.77505,0.994,0.705698275862069,0.8620158629648147,0.8620158629648147,0.013846484,0.07455327730276813
vit,unaware,29,600.0,0.7748,0.994,0.7080016666666666,0.8623006445746269,0.8623006445746269,0.014768972,0.0738007847128782
vit,unaware,30,620.0,0.7793,0.994,0.7103016129032258,0.8628925908380939,0.8628925908380939,0.011850312,0.0697425479940662
vit,wordtype-aware,0,20.0,0.1882,0.791,0.1882,0.8447995687329815,0.8447995687329815,0.05968857,0.19512918920184694
vit,wordtype-aware,1,40.0,0.38935,0.877,0.288775,0.847586004833506,0.847586004833506,0.04372901,0.1696133487983708
vit,wordtype-aware,2,60.0,0.53585,0.906,0.3711333333333333,0.848473198118463,0.848473198118463,0.03825991,0.15037347535742915
vit,wordtype-aware,3,80.0,0.61745,0.919,0.4327125,0.8497622829170806,0.8497622829170806,0.028428474,0.13377239229580165
vit,wordtype-aware,4,100.0,0.67135,0.94,0.48044,0.8514323257164166,0.8514323257164166,0.026812788,0.127418369252468
vit,wordtype-aware,5,120.0,0.69215,0.948,0.515725,0.8523171806305307,0.8523171806305307,0.021689832,0.11850791985170483
vit,wordtype-aware,6,140.0,0.7144,0.955,0.5441071428571429,0.8533445622315148,0.8533445622315148,0.02514754,0.11800417823019807
vit,wordtype-aware,7,160.0,0.72615,0.963,0.5668625,0.8539120087732105,0.8539120087732105,0.025736062,0.11592897842897844
vit,wordtype-aware,8,180.0,0.73285,0.966,0.5853055555555555,0.8544013818205534,0.8544013818205534,0.021019947,0.10544778249299239
vit,wordtype-aware,9,200.0,0.7405,0.971,0.600825,0.8547997559819903,0.8547997559819903,0.02175926,0.10150806380709917
vit,wordtype-aware,10,220.0,0.75385,0.974,0.6147363636363636,0.8554585885760455,0.8554585885760455,0.02004923,0.09948674452117248
vit,wordtype-aware,11,240.0,0.7595,0.975,0.6268,0.8559711598114178,0.8559711598114178,0.02070001,0.09964090685143316
vit,wordtype-aware,12,260.0,0.76135,0.976,0.63715,0.8567752245102459,0.8567752245102459,0.019224022,0.09481171610994342
vit,wordtype-aware,13,280.0,0.76325,0.977,0.6461571428571429,0.8570542146372886,0.8570542146372886,0.016468821,0.08652750153272074
vit,wordtype-aware,14,300.0,0.7665,0.982,0.65418,0.8573348270505479,0.8573348270505479,0.01581995,0.08607359094119219
vit,wordtype-aware,15,320.0,0.76605,0.983,0.661171875,0.8579620769442861,0.8579620769442861,0.013400008,0.08173612437328792
vit,wordtype-aware,16,340.0,0.77505,0.984,0.6678705882352941,0.8583203691296872,0.8583203691296872,0.014153626,0.07472671121425015
vit,wordtype-aware,17,360.0,0.76775,0.984,0.6734194444444445,0.8589160534283605,0.8589160534283605,0.012513719,0.07591191283081779
vit,wordtype-aware,18,380.0,0.77265,0.985,0.6786421052631579,0.8595867755289476,0.8595867755289476,0.016190264,0.07788260265112117
vit,wordtype-aware,19,400.0,0.776,0.987,0.68351,0.8600839529417258,0.8600839529417258,0.013948069,0.0722372897757513
vit,wordtype-aware,20,420.0,0.7807,0.988,0.6881380952380952,0.86037237205638,0.86037237205638,0.014532823,0.07391558394122497
vit,wordtype-aware,21,440.0,0.78465,0.988,0.692525,0.8607854219212393,0.8607854219212393,0.0137946205,0.0738475927575211
vit,wordtype-aware,22,460.0,0.78465,0.988,0.6965304347826087,0.8610727958823878,0.8610727958823878,0.014991299,0.07431006386994103
vit,wordtype-aware,23,480.0,0.78045,0.989,0.7000270833333333,0.8613224509543023,0.8613224509543023,0.014907381,0.07564702254119432
vit,wordtype-aware,24,500.0,0.78205,0.989,0.703308,0.8616255537598534,0.8616255537598534,0.013078518,0.07225765665500089
vit,wordtype-aware,25,520.0,0.77685,0.989,0.7061365384615385,0.8619340397464641,0.8619340397464641,0.0162479,0.07760352753968688
vit,wordtype-aware,26,540.0,0.7788,0.989,0.7088277777777777,0.8623108050012408,0.8623108050012408,0.013145218,0.07094882266900615
vit,wordtype-aware,27,560.0,0.78195,0.99,0.7114392857142857,0.8628309601929637,0.8628309601929637,0.013763901,0.07329226827448372
vit,wordtype-aware,28,580.0,0.78185,0.99,0.7138672413793103,0.863002697903046,0.863002697903046,0.0123647945,0.06893257904005089
vit,wordtype-aware,29,600.0,0.7777,0.992,0.715995,0.8631739211745569,0.8631739211745569,0.013460861,0.06874900896139381
vit,wordtype-aware,30,620.0,0.78435,0.992,0.7182,0.8636701553118064,0.8636701553118064,0.012361359,0.06616666307992838
vit,word-aware,0,20.0,0.11135,0.289,0.11135,0.8809650344419644,0.8809650344419644,0.0011758975,0.0234616083163801
vit,word-aware,1,40.0,0.2059,0.619,0.158625,0.8839057560198035,0.8839057560198035,0.060119793,0.16427915744269633
vit,word-aware,2,60.0,0.3178,0.73,0.21168333333333333,0.8868620923646181,0.8868620923646181,0.053093303,0.1710459849246614
vit,word-aware,3,80.0,0.4271,0.773,0.2655375,0.887477913942304,0.887477913942304,0.043323662,0.1546729527192047
vit,word-aware,4,100.0,0.5006,0.813,0.31255,0.8891204603815573,0.8891204603815573,0.035437305,0.1423285315626356
vit,word-aware,5,120.0,0.5493,0.839,0.3520083333333333,0.8912687528504633,0.8912687528504633,0.03042084,0.13768249608441654
vit,word-aware,6,140.0,0.59185,0.861,0.3862714285714286,0.8920640411261456,0.8920640411261456,0.028922278,0.1294778408120377
vit,word-aware,7,160.0,0.621,0.88,0.4156125,0.892488613466903,0.892488613466903,0.026686758,0.12386965573846762
vit,word-aware,8,180.0,0.64605,0.89,0.44121666666666665,0.8929913076974941,0.8929913076974941,0.0284413,0.12379292009871021
vit,word-aware,9,200.0,0.6612,0.899,0.463215,0.8932569280627689,0.8932569280627689,0.0223264,0.11137940713328079
vit,word-aware,10,220.0,0.67295,0.908,0.4822818181818182,0.8949951929617093,0.8949951929617093,0.023855846,0.11618167220611923
vit,word-aware,11,240.0,0.6862,0.92,0.499275,0.8958235211850862,0.8958235211850862,0.020960025,0.10778101164937191
vit,word-aware,12,260.0,0.69465,0.928,0.5143038461538462,0.8963346590632798,0.8963346590632798,0.021697214,0.10811828159285786
vit,word-aware,13,280.0,0.7075,0.934,0.5281035714285714,0.8965546105147233,0.8965546105147233,0.021522576,0.10229371129983601
vit,word-aware,14,300.0,0.714,0.937,0.5404966666666666,0.8967495667893168,0.8967495667893168,0.017270023,0.09215758248150274
vit,word-aware,15,320.0,0.71135,0.94,0.551175,0.8978537743891811,0.8978537743891811,0.016184716,0.08888341862479794
vit,word-aware,16,340.0,0.71605,0.944,0.5608735294117647,0.8981583376244278,0.8981583376244278,0.016657185,0.08771150774988494
vit,word-aware,17,360.0,0.72595,0.948,0.5700444444444445,0.8986813879755542,0.8986813879755542,0.018204315,0.08999146940243574
vit,word-aware,18,380.0,0.7266,0.951,0.5782842105263158,0.8989767892137943,0.8989767892137943,0.017315917,0.08964334064334063
vit,word-aware,19,400.0,0.733,0.955,0.58602,0.8990908638416277,0.8990908638416277,0.0164426,0.08715792278359699
vit,word-aware,20,420.0,0.73565,0.955,0.5931452380952381,0.8992014121019304,0.8992014121019304,0.01743575,0.08669921108489485
vit,word-aware,21,440.0,0.73805,0.96,0.5997318181818182,0.8993878717240991,0.8993878717240991,0.01553902,0.08526438409789418
vit,word-aware,22,460.0,0.73665,0.961,0.6056847826086956,0.9000220131709089,0.9000220131709089,0.014687578,0.08212599165424324
vit,word-aware,23,480.0,0.7354,0.962,0.6110895833333333,0.9001761582070981,0.9001761582070981,0.014958291,0.08243340278409353
vit,word-aware,24,500.0,0.74265,0.962,0.616352,0.9002099616717302,0.9002099616717302,0.015559456,0.08403892904158015
vit,word-aware,25,520.0,0.73855,0.964,0.621051923076923,0.9003480206723856,0.9003480206723856,0.015056736,0.07911828754882837
vit,word-aware,26,540.0,0.7381,0.964,0.625387037037037,0.9005297515219058,0.9005297515219058,0.0136386985,0.07935039927601033
vit,word-aware,27,560.0,0.7417,0.964,0.6295410714285714,0.900742985385512,0.900742985385512,0.014014749,0.07870723302854798
vit,word-aware,28,580.0,0.74505,0.964,0.6335241379310345,0.9009206340387206,0.9009206340387206,0.016460983,0.08238912907523725
vit,word-aware,29,600.0,0.7458,0.965,0.6372666666666666,0.900989836475016,0.900989836475016,0.014757284,0.08115603126140535
vit,word-aware,30,620.0,0.75275,0.965,0.640991935483871,0.901050035310039,0.901050035310039,0.017061759,0.0853707810590722
vit,qwen-1.5,0,20.0,0.14245,0.56,0.14245,0.8635594597352403,0.8635594597352403,0.040207744,0.16069016978991071
vit,qwen-1.5,1,40.0,0.3054,0.738,0.223925,0.8651671335633312,0.8651671335633312,0.045701813,0.156811058964617
vit,qwen-1.5,2,60.0,0.4345,0.8,0.2941166666666667,0.8667151585221291,0.8667151585221291,0.0414217,0.15372831677179502
vit,qwen-1.5,3,80.0,0.5097,0.839,0.3480125,0.8675193118197577,0.8675193118197577,0.036328193,0.142353184584823
vit,qwen-1.5,4,100.0,0.5663,0.856,0.39167,0.8682629893933024,0.8682629893933024,0.031568762,0.13567948768666785
vit,qwen-1.5,5,120.0,0.61165,0.885,0.42833333333333334,0.8686340674757957,0.8686340674757957,0.031965964,0.13044953901695475
vit,qwen-1.5,6,140.0,0.6413,0.899,0.45875714285714286,0.869079633376428,0.869079633376428,0.026795471,0.12428746711237686
vit,qwen-1.5,7,160.0,0.6622,0.909,0.4841875,0.8693649327116353,0.8693649327116353,0.026234306,0.11969440325164624
vit,qwen-1.5,8,180.0,0.6825,0.918,0.5062222222222222,0.870314243116549,0.870314243116549,0.023128722,0.11076104610587366
vit,qwen-1.5,9,200.0,0.70015,0.926,0.525615,0.8715215541422368,0.8715215541422368,0.020668635,0.10926184758384305
vit,qwen-1.5,10,220.0,0.7081,0.933,0.5422045454545454,0.872590944809573,0.872590944809573,0.02357289,0.1086017019518703
vit,qwen-1.5,11,240.0,0.7195,0.937,0.5569791666666667,0.873148164153099,0.873148164153099,0.019219393,0.10001472617880601
vit,qwen-1.5,12,260.0,0.71845,0.941,0.5694,0.873595055192709,0.873595055192709,0.01865105,0.09509180426486012
vit,qwen-1.5,13,280.0,0.7264,0.945,0.5806142857142857,0.8738671051604407,0.8738671051604407,0.01917881,0.09369090363932926
vit,qwen-1.5,14,300.0,0.7317,0.949,0.5906866666666667,0.8741817934172494,0.8741817934172494,0.017692937,0.0905054498737004
vit,qwen-1.5,15,320.0,0.7388,0.951,0.59994375,0.8746730958776815,0.8746730958776815,0.017833373,0.09087162638237907
vit,qwen-1.5,16,340.0,0.74325,0.952,0.6083735294117647,0.8748314190123763,0.8748314190123763,0.019025303,0.09342784473520867
vit,qwen-1.5,17,360.0,0.7425,0.953,0.615825,0.875226767467601,0.875226767467601,0.01749041,0.08851695955354492
vit,qwen-1.5,18,380.0,0.75055,0.954,0.6229157894736842,0.8754479442323957,0.8754479442323957,0.016232112,0.08303682149122232
vit,qwen-1.5,19,400.0,0.75005,0.956,0.6292725,0.8757380312042576,0.8757380312042576,0.016135367,0.08227315467008912
vit,qwen-1.5,20,420.0,0.75205,0.957,0.6351190476190476,0.8759696906166418,0.8759696906166418,0.017408237,0.0835815258151756
vit,qwen-1.5,21,440.0,0.74605,0.96,0.6401613636363637,0.8761004442615169,0.8761004442615169,0.015333304,0.07717790882347844
vit,qwen-1.5,22,460.0,0.744,0.96,0.6446760869565218,0.8764520217265401,0.8764520217265401,0.01449158,0.07612079572397033
vit,qwen-1.5,23,480.0,0.74165,0.961,0.6487166666666667,0.8770244720791067,0.8770244720791067,0.015288474,0.0783174819400934
vit,qwen-1.5,24,500.0,0.74465,0.963,0.652554,0.8773746512830257,0.8773746512830257,0.015608978,0.07773433601475929
vit,qwen-1.5,25,520.0,0.75355,0.966,0.6564384615384615,0.8775758047189032,0.8775758047189032,0.013847088,0.07347760182770777
vit,qwen-1.5,26,540.0,0.7562,0.966,0.6601333333333333,0.8776027028049741,0.8776027028049741,0.012874297,0.0675816724971059
vit,qwen-1.5,27,560.0,0.7463,0.969,0.6632107142857143,0.8777966942105975,0.8777966942105975,0.014916282,0.07251810261069519
vit,qwen-1.5,28,580.0,0.75845,0.971,0.6664948275862069,0.8779429577291011,0.8779429577291011,0.013375351,0.07171394444840176
vit,qwen-1.5,29,600.0,0.7576,0.972,0.6695316666666666,0.8780638260500772,0.8780638260500772,0.012530968,0.0692372157236316
vit,qwen-1.5,30,620.0,0.7636,0.974,0.6725661290322581,0.8783760291125093,0.8783760291125093,0.012482121,0.07385897790772003
vit,llama-1,0,20.0,0.1559,0.622,0.1559,0.8358712407170384,0.8358712407170384,0.06136372,0.1929850357700714
vit,llama-1,1,40.0,0.3238,0.772,0.23985,0.8382183846170113,0.8382183846170113,0.053469107,0.17881968800380668
vit,llama-1,2,60.0,0.4642,0.832,0.3146333333333333,0.8396378930933606,0.8396378930933606,0.045630235,0.16382264206539568
vit,llama-1,3,80.0,0.54735,0.872,0.3728125,0.8413289449030946,0.8413289449030946,0.036739383,0.14636856043527202
vit,llama-1,4,100.0,0.60045,0.889,0.41834,0.8426206935065352,0.8426206935065352,0.032757755,0.13744001795747432
vit,llama-1,5,120.0,0.636,0.903,0.45461666666666667,0.8442780658171491,0.8442780658171491,0.028390609,0.12743887821546124
vit,llama-1,6,140.0,0.65715,0.909,0.48355,0.8453182640374665,0.8453182640374665,0.024879303,0.11739134551266471
vit,llama-1,7,160.0,0.6711,0.919,0.50699375,0.8461637650272087,0.8461637650272087,0.02125378,0.10556674487708971
vit,llama-1,8,180.0,0.69115,0.922,0.5274555555555556,0.8472852052408016,0.8472852052408016,0.019478707,0.10279038390680685
vit,llama-1,9,200.0,0.71035,0.927,0.545745,0.8482921620848861,0.8482921620848861,0.019938689,0.10198925153040837
vit,llama-1,10,220.0,0.7148,0.93,0.5611136363636363,0.8487463250420868,0.8487463250420868,0.020468257,0.09999303179612914
vit,llama-1,11,240.0,0.72195,0.934,0.5745166666666667,0.8497512324254995,0.8497512324254995,0.019964822,0.09751044803300028
vit,llama-1,12,260.0,0.72335,0.939,0.5859653846153846,0.8504416449085309,0.8504416449085309,0.015696652,0.0888732648557976
vit,llama-1,13,280.0,0.7233,0.948,0.595775,0.8509445245051307,0.8509445245051307,0.015600254,0.08541172212538806
vit,llama-1,14,300.0,0.72735,0.952,0.6045466666666667,0.8514167492029368,0.8514167492029368,0.013651963,0.08083896994534144
vit,llama-1,15,320.0,0.72955,0.955,0.612359375,0.851983591099644,0.851983591099644,0.015637025,0.08421036210425278
vit,llama-1,16,340.0,0.7329,0.955,0.61945,0.852344327034291,0.852344327034291,0.012011286,0.07600901445416887
vit,llama-1,17,360.0,0.7395,0.957,0.6261194444444445,0.8529437792837812,0.8529437792837812,0.018073432,0.08407644844013322
vit,llama-1,18,380.0,0.74585,0.961,0.632421052631579,0.8532088746786884,0.8532088746786884,0.014995387,0.078436819379616
vit,llama-1,19,400.0,0.74285,0.962,0.6379425,0.8537065855368158,0.8537065855368158,0.017078243,0.08214196783171412
vit,llama-1,20,420.0,0.75345,0.962,0.6434428571428571,0.8539804917823081,0.8539804917823081,0.016114026,0.08290115613614032
vit,llama-1,21,440.0,0.74965,0.965,0.6482704545454545,0.8545909295894709,0.8545909295894709,0.0151395,0.08201943884595875
vit,llama-1,22,460.0,0.7499,0.966,0.6526891304347826,0.8548344626687348,0.8548344626687348,0.014553005,0.08019842859989611
vit,llama-1,23,480.0,0.7471,0.966,0.6566229166666666,0.8552692378257248,0.8552692378257248,0.015715642,0.07966853024686883
vit,llama-1,24,500.0,0.74745,0.966,0.660256,0.855990000284753,0.855990000284753,0.014146751,0.07559799849273532
vit,llama-1,25,520.0,0.7421,0.966,0.6634038461538462,0.8569220456854707,0.8569220456854707,0.013545266,0.07741614706462556
vit,llama-1,26,540.0,0.74855,0.967,0.6665574074074074,0.857297106762791,0.857297106762791,0.015465991,0.08193149394821286
vit,llama-1,27,560.0,0.7487,0.97,0.6694910714285714,0.8577594049873842,0.8577594049873842,0.015845638,0.0852409000076715
vit,llama-1,28,580.0,0.7484,0.974,0.6722120689655172,0.8579054080980001,0.8579054080980001,0.014497085,0.07750204557070385
vit,llama-1,29,600.0,0.7508,0.974,0.6748316666666667,0.858202214409684,0.858202214409684,0.0151033355,0.07739614641335184
vit,llama-1,30,620.0,0.75025,0.974,0.6772645161290323,0.8585377638362995,0.8585377638362995,0.014548288,0.07800480703330444
vit,falcon-1,0,20.0,0.15715,0.663,0.15715,0.8614507873133836,0.8614507873133836,0.05769588,0.19249427680278744
vit,falcon-1,1,40.0,0.33065,0.804,0.2439,0.8631715895903057,0.8631715895903057,0.04715413,0.17074671605921604
vit,falcon-1,2,60.0,0.45535,0.868,0.31438333333333335,0.8641983526864203,0.8641983526864203,0.038146295,0.15348465871388509
vit,falcon-1,3,80.0,0.55715,0.899,0.375075,0.86553365198915,0.86553365198915,0.03512725,0.14134571700700732
vit,falcon-1,4,100.0,0.61175,0.917,0.42241,0.8660087366988756,0.8660087366988756,0.028836612,0.1269030075462114
vit,falcon-1,5,120.0,0.65895,0.929,0.4618333333333333,0.8664295763271787,0.8664295763271787,0.028445762,0.12376275412405947
vit,falcon-1,6,140.0,0.6883,0.936,0.4941857142857143,0.8668865087704781,0.8668865087704781,0.023689374,0.11520468907090221
vit,falcon-1,7,160.0,0.7057,0.94,0.520625,0.8675809028821114,0.8675809028821114,0.02309557,0.11089834018165484
vit,falcon-1,8,180.0,0.7117,0.948,0.5418555555555555,0.8682241448809478,0.8682241448809478,0.019363603,0.10223258547464462
vit,falcon-1,9,200.0,0.7237,0.955,0.56004,0.8683938781420389,0.8683938781420389,0.020045977,0.09618719283849435
vit,falcon-1,10,220.0,0.7333,0.96,0.5757909090909091,0.8690780423705214,0.8690780423705214,0.018170847,0.09447639852131194
vit,falcon-1,11,240.0,0.7325,0.966,0.58885,0.8694799319471529,0.8694799319471529,0.018351292,0.09466196109168212
vit,falcon-1,12,260.0,0.74075,0.969,0.6005346153846154,0.8699041331695395,0.8699041331695395,0.01711017,0.08958193526471953
vit,falcon-1,13,280.0,0.7447,0.971,0.6108321428571428,0.8702417172457837,0.8702417172457837,0.017698236,0.08945846260856831
vit,falcon-1,14,300.0,0.7516,0.972,0.6202166666666666,0.8706134645827396,0.8706134645827396,0.016222924,0.08529150387720315
vit,falcon-1,15,320.0,0.75795,0.974,0.628825,0.8707940299766276,0.8707940299766276,0.016075145,0.08235538607515475
vit,falcon-1,16,340.0,0.76025,0.976,0.6365558823529411,0.8714717055697606,0.8714717055697606,0.014603627,0.08094802957368402
vit,falcon-1,17,360.0,0.76215,0.976,0.6435333333333333,0.8719605701901075,0.8719605701901075,0.015405997,0.08058781870043602
vit,falcon-1,18,380.0,0.76185,0.977,0.6497605263157895,0.8724213888922069,0.8724213888922069,0.014714652,0.07910952184389684
vit,falcon-1,19,400.0,0.7667,0.977,0.6556075,0.8726228619412959,0.8726228619412959,0.017007897,0.08238719001232035
vit,falcon-1,20,420.0,0.75555,0.977,0.6603666666666667,0.8728655016620055,0.8728655016620055,0.016545443,0.07739477419529232
vit,falcon-1,21,440.0,0.7662,0.979,0.6651772727272727,0.8731529205632965,0.8731529205632965,0.015051896,0.07605214741977928
vit,falcon-1,22,460.0,0.77215,0.979,0.6698282608695653,0.8734518677041182,0.8734518677041182,0.015165027,0.07600504592772633
vit,falcon-1,23,480.0,0.77735,0.979,0.6743083333333333,0.8735898997449227,0.8735898997449227,0.0151691,0.07537926616261673
vit,falcon-1,24,500.0,0.76715,0.981,0.678022,0.8739602843560784,0.8739602843560784,0.014457017,0.07512642619933209
vit,falcon-1,25,520.0,0.77185,0.983,0.6816307692307693,0.8742730919591981,0.8742730919591981,0.0141973095,0.07508817449355194
vit,falcon-1,26,540.0,0.7753,0.984,0.6851,0.8743931454231296,0.8743931454231296,0.014614356,0.07500342259907926
vit,falcon-1,27,560.0,0.77255,0.984,0.6882232142857143,0.8745421973109065,0.8745421973109065,0.016368432,0.07920050810595518
vit,falcon-1,28,580.0,0.7693,0.985,0.6910189655172414,0.8748349857546086,0.8748349857546086,0.013634847,0.07429335126500075
vit,falcon-1,29,600.0,0.7685,0.985,0.6936016666666667,0.8749776853874978,0.8749776853874978,0.014550238,0.07573801341842577
vit,falcon-1,30,620.0,0.77235,0.985,0.6961419354838709,0.8750429764772073,0.8750429764772073,0.013068241,0.07487247908639662


==> data/vit_falcon-1.csv <==
listener,sampler,generation,number of samples,flip rate,flip rate at least one,aggregated flip rate,top-1 latent similarity,top-1 latent sim real cf per gen,aggregated top-1 latent similarity,top-1 levenshtein distance normalized,aggregated top-1 levenshtein distance normalized,top-3 dpp levenshtein distance,top-3 mean levenshtein distance
vit,falcon-1,0,20.0,0.15715,0.663,0.15715,0.8614507873133836,0.8614507873133836,0.8614507873133836,0.1663553787422565,0.1663553787422565,0.05769588,0.1924942768027874
vit,falcon-1,1,40.0,0.33065,0.804,0.2439,0.8631715895903057,0.8273515500202404,0.8631715895903057,0.1688243150347222,0.1663553787422565,0.04715413,0.170746716059216
vit,falcon-1,2,60.0,0.45535,0.868,0.3143833333333333,0.8641983526864203,0.8224026866360195,0.8641983526864203,0.1712921086789865,0.1663553787422565,0.038146295,0.153484658713885
vit,falcon-1,3,80.0,0.55715,0.899,0.375075,0.86553365198915,0.8202321029312751,0.86553365198915,0.171794873887634,0.1663553787422565,0.03512725,0.1413457170070073
vit,falcon-1,4,100.0,0.61175,0.917,0.42241,0.8660087366988756,0.8191102738273833,0.8660087366988756,0.1720965330128226,0.1663553787422565,0.028836612,0.1269030075462114
vit,falcon-1,5,120.0,0.65895,0.929,0.4618333333333333,0.8664295763271787,0.8190023009179098,0.8664295763271787,0.1724736069193082,0.1663553787422565,0.028445762,0.1237627541240594
vit,falcon-1,6,140.0,0.6883,0.936,0.4941857142857143,0.8668865087704781,0.8204473624817836,0.8668865087704781,0.1726621438725511,0.1663553787422565,0.023689374,0.1152046890709022
vit,falcon-1,7,160.0,0.7057,0.94,0.520625,0.8675809028821114,0.8210062336889987,0.8675809028821114,0.1732965856834635,0.1663553787422565,0.02309557,0.1108983401816548
vit,falcon-1,8,180.0,0.7117,0.948,0.5418555555555555,0.8682241448809478,0.8223091541683372,0.8682241448809478,0.1734337034676401,0.1663553787422565,0.019363603,0.1022325854746446
vit,falcon-1,9,200.0,0.7237,0.955,0.56004,0.8683938781420389,0.8218372655944675,0.8683938781420389,0.1738107773741257,0.1663553787422565,0.020045977,0.0961871928384943
vit,falcon-1,10,220.0,0.7333,0.96,0.5757909090909091,0.8690780423705214,0.8219955562303464,0.8690780423705214,0.1738107773741257,0.1663553787422565,0.018170847,0.0944763985213119
vit,falcon-1,11,240.0,0.7325,0.966,0.58885,0.8694799319471529,0.8220262665062464,0.8694799319471529,0.1745290133864794,0.1663553787422565,0.018351292,0.0946619610916821
vit,falcon-1,12,260.0,0.74075,0.969,0.6005346153846154,0.8699041331695395,0.8227697126452029,0.8699041331695395,0.1742776307821556,0.1663553787422565,0.01711017,0.0895819352647195
vit,falcon-1,13,280.0,0.7447,0.971,0.6108321428571428,0.8702417172457837,0.8238969042237337,0.8702417172457837,0.1742776307821556,0.1663553787422565,0.017698236,0.0894584626085683
vit,falcon-1,14,300.0,0.7516,0.972,0.6202166666666666,0.8706134645827396,0.8243411252037488,0.8706134645827396,0.1742776307821556,0.1663553787422565,0.016222924,0.0852915038772031
vit,falcon-1,15,320.0,0.75795,0.974,0.628825,0.8707940299766276,0.8251711253757594,0.8707940299766276,0.1742776307821556,0.1663553787422565,0.016075145,0.0823553860751547
vit,falcon-1,16,340.0,0.76025,0.976,0.6365558823529411,0.8714717055697606,0.8255704398892942,0.8714717055697606,0.1744661677353985,0.1663553787422565,0.014603627,0.080948029573684
vit,falcon-1,17,360.0,0.76215,0.976,0.6435333333333333,0.8719605701901075,0.8265755073640679,0.8719605701901075,0.1744661677353985,0.1663553787422565,0.015405997,0.080587818700436
vit,falcon-1,18,380.0,0.76185,0.977,0.6497605263157895,0.8724213888922069,0.8270769437723541,0.8724213888922069,0.1748701754923474,0.1663553787422565,0.014714652,0.0791095218438968
vit,falcon-1,19,400.0,0.7667,0.977,0.6556075,0.8726228619412959,0.8278956146359809,0.8726228619412959,0.1748701754923474,0.1663553787422565,0.017007897,0.0823871900123203
vit,falcon-1,20,420.0,0.75555,0.977,0.6603666666666667,0.8728655016620055,0.8284779181560938,0.8728655016620055,0.1752472493988331,0.1663553787422565,0.016545443,0.0773947741952923
vit,falcon-1,21,440.0,0.7662,0.979,0.6651772727272727,0.8731529205632965,0.8284907554703421,0.8731529205632965,0.1754986320031568,0.1663553787422565,0.015051896,0.0760521474197792
vit,falcon-1,22,460.0,0.77215,0.979,0.6698282608695653,0.8734518677041182,0.8292843452573918,0.8734518677041182,0.1756494615657511,0.1663553787422565,0.015165027,0.0760050459277263
vit,falcon-1,23,480.0,0.77735,0.979,0.6743083333333333,0.8735898997449227,0.829889611064231,0.8735898997449227,0.1758002911283454,0.1663553787422565,0.0151691,0.0753792661626167
vit,falcon-1,24,500.0,0.76715,0.981,0.678022,0.8739602843560784,0.8294204129447266,0.8739602843560784,0.1760157619320515,0.1663553787422565,0.014457017,0.075126426199332
vit,falcon-1,25,520.0,0.77185,0.983,0.6816307692307693,0.8742730919591981,0.8296611168528865,0.8742730919591981,0.1760157619320515,0.1663553787422565,0.0141973095,0.0750881744935519
vit,falcon-1,26,540.0,0.7753,0.984,0.6851,0.8743931454231296,0.8304419431956561,0.8743931454231296,0.1763928358385371,0.1663553787422565,0.014614356,0.0750034225990792
vit,falcon-1,27,560.0,0.77255,0.984,0.6882232142857143,0.8745421973109065,0.8309882893946355,0.8745421973109065,0.1766083066422432,0.1663553787422565,0.016368432,0.0792005081059551
vit,falcon-1,28,580.0,0.7693,0.985,0.6910189655172414,0.8748349857546086,0.8312931477267125,0.8748349857546086,0.1768596892465671,0.1663553787422565,0.013634847,0.0742933512650007
vit,falcon-1,29,600.0,0.7685,0.985,0.6936016666666667,0.8749776853874978,0.8316119814433423,0.8749776853874978,0.1768596892465671,0.1663553787422565,0.014550238,0.0757380134184257
vit,falcon-1,30,620.0,0.77235,0.985,0.6961419354838709,0.8750429764772073,0.8320413372238276,0.8750429764772073,0.1772367631530527,0.1663553787422565,0.013068241,0.0748724790863966


==> data/vit_llama-1.csv <==
listener,sampler,generation,number of samples,flip rate,flip rate at least one,aggregated flip rate,top-1 latent similarity,top-1 latent sim real cf per gen,aggregated top-1 latent similarity,top-1 levenshtein distance normalized,aggregated top-1 levenshtein distance normalized,top-3 dpp levenshtein distance,top-3 mean levenshtein distance
vit,llama-1,0,20.0,0.1559,0.622,0.1559,0.8358712407170384,0.8358712407170384,0.8358712407170384,0.1671601777108207,0.1671601777108207,0.06136372,0.1929850357700714
vit,llama-1,1,40.0,0.3238,0.772,0.23985,0.8382183846170113,0.7961267869765122,0.8382183846170113,0.1681101923264302,0.1671601777108207,0.053469107,0.1788196880038066
vit,llama-1,2,60.0,0.4642,0.832,0.3146333333333333,0.8396378930933606,0.7932256305984293,0.8396378930933606,0.168503189825537,0.1671601777108207,0.045630235,0.1638226420653956
vit,llama-1,3,80.0,0.54735,0.872,0.3728125,0.8413289449030946,0.789396943917515,0.8413289449030946,0.1689587096540472,0.1671601777108207,0.036739383,0.146368560435272
vit,llama-1,4,100.0,0.60045,0.889,0.41834,0.8426206935065352,0.7900365765873841,0.8426206935065352,0.1700522704341032,0.1671601777108207,0.032757755,0.1374400179574743
vit,llama-1,5,120.0,0.636,0.903,0.4546166666666666,0.8442780658171491,0.7900255748327586,0.8442780658171491,0.1704956105880543,0.1671601777108207,0.028390609,0.1274388782154612
vit,llama-1,6,140.0,0.65715,0.909,0.48355,0.8453182640374665,0.7910106557004392,0.8453182640374665,0.1708171539964144,0.1671601777108207,0.024879303,0.1173913455126647
vit,llama-1,7,160.0,0.6711,0.919,0.50699375,0.8461637650272087,0.7912020824841498,0.8461637650272087,0.1714602408131347,0.1671601777108207,0.02125378,0.1055667448770897
vit,llama-1,8,180.0,0.69115,0.922,0.5274555555555556,0.8472852052408016,0.7948591733864486,0.8472852052408016,0.1722819628567216,0.1671601777108207,0.019478707,0.1027903839068068
vit,llama-1,9,200.0,0.71035,0.927,0.545745,0.8482921620848861,0.7958842623966798,0.8482921620848861,0.1729250496734419,0.1671601777108207,0.019938689,0.1019892515304083
vit,llama-1,10,220.0,0.7148,0.93,0.5611136363636363,0.8487463250420868,0.7967468312350653,0.8487463250420868,0.1734252283086688,0.1671601777108207,0.020468257,0.0999930317961291
vit,llama-1,11,240.0,0.72195,0.934,0.5745166666666667,0.8497512324254995,0.7969661652722757,0.8497512324254995,0.1739228550120833,0.1671601777108207,0.019964822,0.0975104480330002
vit,llama-1,12,260.0,0.72335,0.939,0.5859653846153846,0.8504416449085309,0.7978352028975726,0.8504416449085309,0.1739228550120833,0.1671601777108207,0.015696652,0.0888732648557976
vit,llama-1,13,280.0,0.7233,0.948,0.595775,0.8509445245051307,0.7974222597787903,0.8509445245051307,0.1739228550120833,0.1671601777108207,0.015600254,0.085411722125388
vit,llama-1,14,300.0,0.72735,0.952,0.6045466666666667,0.8514167492029368,0.7978199304183241,0.8514167492029368,0.1739228550120833,0.1671601777108207,0.013651963,0.0808389699453414
vit,llama-1,15,320.0,0.72955,0.955,0.612359375,0.851983591099644,0.7989284864270875,0.851983591099644,0.1739228550120833,0.1671601777108207,0.015637025,0.0842103621042527
vit,llama-1,16,340.0,0.7329,0.955,0.61945,0.852344327034291,0.8001842770588959,0.852344327034291,0.17410149023895,0.1671601777108207,0.012011286,0.0760090144541688
vit,llama-1,17,360.0,0.7395,0.957,0.6261194444444445,0.8529437792837812,0.8006127274273083,0.8529437792837812,0.1742622619431301,0.1671601777108207,0.018073432,0.0840764484401332
vit,llama-1,18,380.0,0.74585,0.961,0.632421052631579,0.8532088746786884,0.8007759583666223,0.8532088746786884,0.1742622619431301,0.1671601777108207,0.014995387,0.078436819379616
vit,llama-1,19,400.0,0.74285,0.962,0.6379425,0.8537065855368158,0.801443013821471,0.8537065855368158,0.1742622619431301,0.1671601777108207,0.017078243,0.0821419678317141
vit,llama-1,20,420.0,0.75345,0.962,0.6434428571428571,0.8539804917823081,0.8023780597966327,0.8539804917823081,0.1742622619431301,0.1671601777108207,0.016114026,0.0829011561361403
vit,llama-1,21,440.0,0.74965,0.965,0.6482704545454545,0.8545909295894709,0.8025510504764597,0.8545909295894709,0.1746016688741769,0.1671601777108207,0.0151395,0.0820194388459587
vit,llama-1,22,460.0,0.7499,0.966,0.6526891304347826,0.8548344626687348,0.8028242240040939,0.8548344626687348,0.174802633504402,0.1671601777108207,0.014553005,0.0801984285998961
vit,llama-1,23,480.0,0.7471,0.966,0.6566229166666666,0.8552692378257248,0.8038102217157435,0.8552692378257248,0.174802633504402,0.1671601777108207,0.015715642,0.0796685302468688
vit,llama-1,24,500.0,0.74745,0.966,0.660256,0.855990000284753,0.8050980917785479,0.855990000284753,0.174802633504402,0.1671601777108207,0.014146751,0.0755979984927353
vit,llama-1,25,520.0,0.7421,0.966,0.6634038461538462,0.8569220456854707,0.8062250062545634,0.8569220456854707,0.1746239982775352,0.1671601777108207,0.013545266,0.0774161470646255
vit,llama-1,26,540.0,0.74855,0.967,0.6665574074074074,0.857297106762791,0.8069538925278397,0.857297106762791,0.1746239982775352,0.1671601777108207,0.015465991,0.0819314939482128
vit,llama-1,27,560.0,0.7487,0.97,0.6694910714285714,0.8577594049873842,0.80696017757519,0.8577594049873842,0.1746239982775352,0.1671601777108207,0.015845638,0.0852409000076715
vit,llama-1,28,580.0,0.7484,0.974,0.6722120689655172,0.8579054080980001,0.8057891636077139,0.8579054080980001,0.1746239982775352,0.1671601777108207,0.014497085,0.0775020455707038
vit,llama-1,29,600.0,0.7508,0.974,0.6748316666666667,0.858202214409684,0.8066758510543826,0.858202214409684,0.1751752155490097,0.1671601777108207,0.0151033355,0.0773961464133518
vit,llama-1,30,620.0,0.75025,0.974,0.6772645161290323,0.8585377638362995,0.8075558060370921,0.8585377638362995,0.1754431683893098,0.1671601777108207,0.014548288,0.0780048070333044


==> data/vit_qwen-1.5.csv <==
listener,sampler,generation,number of samples,flip rate,flip rate at least one,aggregated flip rate,top-1 latent similarity,top-1 latent sim real cf per gen,aggregated top-1 latent similarity,top-1 levenshtein distance normalized,aggregated top-1 levenshtein distance normalized,top-3 dpp levenshtein distance,top-3 mean levenshtein distance
vit,qwen-1.5,0,20.0,0.14245,0.56,0.14245,0.8635594597352403,0.8635594597352403,0.8635594597352403,0.1645293719177648,0.1645293719177648,0.040207744,0.1606901697899107
vit,qwen-1.5,1,40.0,0.3054,0.738,0.223925,0.8651671335633312,0.8130929191624569,0.8651671335633312,0.1659749501490573,0.1645293719177648,0.045701813,0.156811058964617
vit,qwen-1.5,2,60.0,0.4345,0.8,0.2941166666666667,0.8667151585221291,0.8093910487741232,0.8667151585221291,0.1664809025300096,0.1645293719177648,0.0414217,0.153728316771795
vit,qwen-1.5,3,80.0,0.5097,0.839,0.3480125,0.8675193118197577,0.8059355697557952,0.8675193118197577,0.1673213220311434,0.1645293719177648,0.036328193,0.142353184584823
vit,qwen-1.5,4,100.0,0.5663,0.856,0.39167,0.8682629893933024,0.8081695089273364,0.8682629893933024,0.1673213220311434,0.1645293719177648,0.031568762,0.1356794876866678
vit,qwen-1.5,5,120.0,0.61165,0.885,0.4283333333333333,0.8686340674757957,0.8048156971648588,0.8686340674757957,0.1673213220311434,0.1645293719177648,0.031965964,0.1304495390169547
vit,qwen-1.5,6,140.0,0.6413,0.899,0.4587571428571428,0.869079633376428,0.8041100773516964,0.869079633376428,0.1673213220311434,0.1645293719177648,0.026795471,0.1242874671123768
vit,qwen-1.5,7,160.0,0.6622,0.909,0.4841875,0.8693649327116353,0.8056322084073843,0.8693649327116353,0.1673213220311434,0.1645293719177648,0.026234306,0.1196944032516462
vit,qwen-1.5,8,180.0,0.6825,0.918,0.5062222222222222,0.870314243116549,0.8063449503159991,0.870314243116549,0.1680207267930482,0.1645293719177648,0.023128722,0.1107610461058736
vit,qwen-1.5,9,200.0,0.70015,0.926,0.525615,0.8715215541422368,0.808152831431084,0.8715215541422368,0.1685167585390799,0.1645293719177648,0.020668635,0.109261847583843
vit,qwen-1.5,10,220.0,0.7081,0.933,0.5422045454545454,0.872590944809573,0.8092058086957451,0.872590944809573,0.1685167585390799,0.1645293719177648,0.02357289,0.1086017019518703
vit,qwen-1.5,11,240.0,0.7195,0.937,0.5569791666666667,0.873148164153099,0.8106060614580788,0.873148164153099,0.1685167585390799,0.1645293719177648,0.019219393,0.100014726178806
vit,qwen-1.5,12,260.0,0.71845,0.941,0.5694,0.873595055192709,0.8109683797919408,0.873595055192709,0.1685167585390799,0.1645293719177648,0.01865105,0.0950918042648601
vit,qwen-1.5,13,280.0,0.7264,0.945,0.5806142857142857,0.8738671051604407,0.8107814617573269,0.8738671051604407,0.1685167585390799,0.1645293719177648,0.01917881,0.0936909036393292
vit,qwen-1.5,14,300.0,0.7317,0.949,0.5906866666666667,0.8741817934172494,0.8107342066516112,0.8741817934172494,0.1685167585390799,0.1645293719177648,0.017692937,0.0905054498737004
vit,qwen-1.5,15,320.0,0.7388,0.951,0.59994375,0.8746730958776815,0.8114173549896284,0.8746730958776815,0.1688739013962228,0.1645293719177648,0.017833373,0.090871626382379
vit,qwen-1.5,16,340.0,0.74325,0.952,0.6083735294117647,0.8748314190123763,0.8124858505961274,0.8748314190123763,0.1688739013962228,0.1645293719177648,0.019025303,0.0934278447352086
vit,qwen-1.5,17,360.0,0.7425,0.953,0.615825,0.875226767467601,0.8132445099221196,0.875226767467601,0.1688739013962228,0.1645293719177648,0.01749041,0.0885169595535449
vit,qwen-1.5,18,380.0,0.75055,0.954,0.6229157894736842,0.8754479442323957,0.8139408217036249,0.8754479442323957,0.1691290034370391,0.1645293719177648,0.016232112,0.0830368214912223
vit,qwen-1.5,19,400.0,0.75005,0.956,0.6292725,0.8757380312042576,0.8148622867265506,0.8757380312042576,0.1696498367703725,0.1645293719177648,0.016135367,0.0822731546700891
vit,qwen-1.5,20,420.0,0.75205,0.957,0.6351190476190476,0.8759696906166418,0.8153905070376122,0.8759696906166418,0.1696498367703725,0.1645293719177648,0.017408237,0.0835815258151756
vit,qwen-1.5,21,440.0,0.74605,0.96,0.6401613636363637,0.8761004442615169,0.8150939187811067,0.8761004442615169,0.1696498367703725,0.1645293719177648,0.015333304,0.0771779088234784
vit,qwen-1.5,22,460.0,0.744,0.96,0.6446760869565218,0.8764520217265401,0.8163789562260111,0.8764520217265401,0.1707510272465629,0.1645293719177648,0.01449158,0.0761207957239703
vit,qwen-1.5,23,480.0,0.74165,0.961,0.6487166666666667,0.8770244720791067,0.8179854214749649,0.8770244720791067,0.1705724558179915,0.1645293719177648,0.015288474,0.0783174819400934
vit,qwen-1.5,24,500.0,0.74465,0.963,0.652554,0.8773746512830257,0.8183189332485199,0.8773746512830257,0.1705724558179915,0.1645293719177648,0.015608978,0.0777343360147592
vit,qwen-1.5,25,520.0,0.75355,0.966,0.6564384615384615,0.8775758047189032,0.8179510980844498,0.8775758047189032,0.1707510272465629,0.1645293719177648,0.013847088,0.0734776018277077
vit,qwen-1.5,26,540.0,0.7562,0.966,0.6601333333333333,0.8776027028049741,0.818281558143673,0.8776027028049741,0.1707510272465629,0.1645293719177648,0.012874297,0.0675816724971059
vit,qwen-1.5,27,560.0,0.7463,0.969,0.6632107142857143,0.8777966942105975,0.8179797448671516,0.8777966942105975,0.1707510272465629,0.1645293719177648,0.014916282,0.0725181026106951
vit,qwen-1.5,28,580.0,0.75845,0.971,0.6664948275862069,0.8779429577291011,0.8183544857310463,0.8779429577291011,0.1712272177227534,0.1645293719177648,0.013375351,0.0717139444484017
vit,qwen-1.5,29,600.0,0.7576,0.972,0.6695316666666666,0.8780638260500772,0.8187832521435655,0.8780638260500772,0.1714823197635697,0.1645293719177648,0.012530968,0.0692372157236316
vit,qwen-1.5,30,620.0,0.7636,0.974,0.6725661290322581,0.8783760291125093,0.8191247316846123,0.8783760291125093,0.1717799388111888,0.1645293719177648,0.012482121,0.07385897790772


==> data/vit_random_search.csv <==
listener,sampler,generation,number of samples,flip rate,flip rate at least one,aggregated flip rate,top-1 latent similarity,top-1 latent sim real cf per gen,aggregated top-1 latent similarity,top-1 levenshtein distance normalized,aggregated top-1 levenshtein distance normalized,top-3 dpp levenshtein distance,top-3 mean levenshtein distance
vit,random_search,0,20.0,0.2253,0.65,0.2253,0.6792368199733587,0.6792368199733587,0.6792368199733587,0.2523540391232699,0.2523540391232699,0.10571765,0.275791075262534
vit,random_search,1,40.0,0.25645,0.702,0.240875,0.6239714271976398,0.6135881671687307,0.6792368199733587,0.3088142754681216,0.2523540391232699,0.1569981,0.3599702385451412
vit,random_search,2,60.0,0.26665,0.719,0.2494666666666666,0.6057843286257524,0.5934631562531409,0.6792368199733587,0.3237093632862863,0.2523540391232699,0.17168607,0.3858169773659416
vit,random_search,3,80.0,0.2746,0.713,0.25575,0.5960886813012454,0.5894199196891898,0.6792368199733587,0.3331876350145581,0.2523540391232699,0.1860455,0.4038238507621565
vit,random_search,4,100.0,0.2721,0.737,0.25902,0.5850493444616978,0.5729974447326227,0.6792368199733587,0.3430129464552542,0.2523540391232699,0.19561633,0.4168539369065182
vit,random_search,5,120.0,0.2818,0.731,0.2628166666666666,0.578415879034079,0.5673496723990434,0.6792368199733587,0.3518660420775805,0.2523540391232699,0.20330833,0.4289835850021035
vit,random_search,6,140.0,0.28105,0.722,0.2654214285714286,0.5702184737702974,0.5626584314263924,0.6792368199733587,0.3536629268167729,0.2523540391232699,0.20407386,0.4304865973394837
vit,random_search,7,160.0,0.2848,0.732,0.26784375,0.5726771399608025,0.5618654734358355,0.6792368199733587,0.3568552750668135,0.2523540391232699,0.20891112,0.4379444270386968
vit,random_search,8,180.0,0.2865,0.746,0.2699166666666667,0.5768866072595119,0.5580151017615447,0.6792368199733587,0.3579783080167695,0.2523540391232699,0.21021646,0.4389452100502825
vit,random_search,9,200.0,0.2853,0.73,0.271455,0.5634871540734401,0.5562712027704062,0.6792368199733587,0.3623324026400949,0.2523540391232699,0.21474911,0.4467315100678572
vit,random_search,10,220.0,0.28535,0.724,0.2727181818181818,0.563526105320511,0.5519734152813972,0.6792368199733587,0.3669295725641879,0.2523540391232699,0.21684973,0.4488425990281277
vit,random_search,11,240.0,0.2874,0.725,0.2739416666666667,0.5626660686731338,0.5517377894654356,0.6792368199733587,0.3638199428776352,0.2523540391232699,0.21812853,0.4492954652107657
vit,random_search,12,260.0,0.28975,0.739,0.2751576923076923,0.5517333127916433,0.5395308641593334,0.6792368199733587,0.373979806518268,0.2523540391232699,0.2179671,0.4508569395266643
vit,random_search,13,280.0,0.29215,0.741,0.2763714285714285,0.5601111601293087,0.5465498442099243,0.6792368199733587,0.3664727473381319,0.2523540391232699,0.22258307,0.4571798983844438
vit,random_search,14,300.0,0.2921,0.746,0.27742,0.5527438999082034,0.5413540883274405,0.6792368199733587,0.3708970388585773,0.2523540391232699,0.2272957,0.4619945012640112
vit,random_search,15,320.0,0.28805,0.742,0.278084375,0.5464668788703588,0.5361970098955291,0.6792368199733587,0.3760455185839801,0.2523540391232699,0.22788839,0.464508582345661
vit,random_search,16,340.0,0.29215,0.74,0.2789117647058823,0.5534477228327439,0.5408547009517615,0.6792368199733587,0.3684542380696226,0.2523540391232699,0.22749574,0.4636109959544582
vit,random_search,17,360.0,0.2909,0.738,0.2795777777777777,0.5544376735733105,0.5459002305256319,0.6792368199733587,0.3721503966119351,0.2523540391232699,0.22623532,0.4620279383762016
vit,random_search,18,380.0,0.29635,0.747,0.2804605263157895,0.5462358458855977,0.5322543143031687,0.6792368199733587,0.3768394191278806,0.2523540391232699,0.22774354,0.4631701810240413
vit,random_search,19,400.0,0.29495,0.766,0.281185,0.5417747237486765,0.5256234025120657,0.6792368199733587,0.384572980438365,0.2523540391232699,0.23120303,0.4703742670409337
vit,random_search,20,420.0,0.29405,0.742,0.2817976190476191,0.5496947896824433,0.5422707872410026,0.6792368199733587,0.3789226350572504,0.2523540391232699,0.2291069,0.4661800037026897
vit,random_search,21,440.0,0.29285,0.752,0.2823,0.5422042723687795,0.5312342546097538,0.6792368199733587,0.3841592936977552,0.2523540391232699,0.23035137,0.4689641111772259
vit,random_search,22,460.0,0.29155,0.75,0.2827021739130435,0.5439133247475212,0.5308652090529601,0.6792368199733587,0.3814000187846342,0.2523540391232699,0.23053242,0.4664904746224448
vit,random_search,23,480.0,0.29775,0.743,0.2833291666666667,0.5326353214566524,0.5177053051172162,0.6792368199733587,0.3895148654764039,0.2523540391232699,0.23263359,0.4711397175906104
vit,random_search,24,500.0,0.29805,0.736,0.283918,0.5361456523033289,0.5247000382059133,0.6792368199733587,0.3875984784446322,0.2523540391232699,0.22924806,0.4677418360751694
vit,random_search,25,520.0,0.29695,0.755,0.2844192307692307,0.539064318136527,0.5267684972740168,0.6792368199733587,0.3863491593876209,0.2523540391232699,0.23596153,0.4755912790248517
vit,random_search,26,540.0,0.29515,0.76,0.2848166666666666,0.5312202181179936,0.5179401672396221,0.6792368199733587,0.390564433429818,0.2523540391232699,0.23441859,0.4734361766179948
vit,random_search,27,560.0,0.2998,0.755,0.2853517857142857,0.5400683987885714,0.5207775492492496,0.6792368199733587,0.3888875035221188,0.2523540391232699,0.23433381,0.4740179205225502
vit,random_search,28,580.0,0.2924,0.741,0.2855948275862069,0.5346859067449203,0.5239992154392636,0.6792368199733587,0.3927594478171401,0.2523540391232699,0.23650655,0.4769151380389913
vit,random_search,29,600.0,0.302,0.747,0.2861416666666667,0.5372619586724502,0.5251534125771389,0.6792368199733587,0.3905038380422996,0.2523540391232699,0.23855692,0.4786778607664118
vit,random_search,30,620.0,0.2968,0.748,0.2864854838709677,0.5275975950234212,0.51374636913331,0.6792368199733587,0.3934067065413219,0.2523540391232699,0.24218202,0.4863949106107778


==> data/vit_unaware.csv <==
listener,sampler,generation,number of samples,flip rate,flip rate at least one,aggregated flip rate,top-1 latent similarity,top-1 latent sim real cf per gen,aggregated top-1 latent similarity,top-1 levenshtein distance normalized,aggregated top-1 levenshtein distance normalized,top-3 dpp levenshtein distance,top-3 mean levenshtein distance
vit,unaware,0,20.0,0.181,0.775,0.181,0.8430961787700653,0.8430961787700653,0.8430961787700653,0.1659366135656458,0.1659366135656458,0.068265535,0.207539449454132
vit,unaware,1,40.0,0.36345,0.878,0.272225,0.8455624499244074,0.8187520785219033,0.8455624499244074,0.1687426462426462,0.1659366135656458,0.04798862,0.1739212290909821
vit,unaware,2,60.0,0.5092,0.912,0.3512166666666667,0.8475165943561062,0.8205512720405271,0.8475165943561062,0.1705720462333365,0.1659366135656458,0.035100084,0.1500958235578654
vit,unaware,3,80.0,0.59445,0.931,0.412025,0.848507187328031,0.8190298842148162,0.848507187328031,0.1711634440827989,0.1659366135656458,0.031645212,0.1327836129450015
vit,unaware,4,100.0,0.6479,0.94,0.4592,0.84949788428122,0.8202288813889027,0.84949788428122,0.1723022515119289,0.1659366135656458,0.027175197,0.1253881223678911
vit,unaware,5,120.0,0.68475,0.949,0.4967916666666667,0.8505355721519839,0.8198107284414253,0.8505355721519839,0.1729474128022515,0.1659366135656458,0.028242826,0.1209846137893542
vit,unaware,6,140.0,0.7075,0.959,0.5268928571428572,0.8514574922669318,0.8200511898344326,0.8514574922669318,0.1735311301601624,0.1659366135656458,0.024336861,0.1130726647108805
vit,unaware,7,160.0,0.71475,0.966,0.550375,0.8522599043769221,0.8204910005008952,0.8522599043769221,0.1736744993357896,0.1659366135656458,0.024351733,0.1121816374802259
vit,unaware,8,180.0,0.7294,0.973,0.5702666666666667,0.8527486373147657,0.8201084018580592,0.8527486373147657,0.1743411660024563,0.1659366135656458,0.023361066,0.1104196595354151
vit,unaware,9,200.0,0.73685,0.977,0.586925,0.8532925025493868,0.8206411311088345,0.8532925025493868,0.1744917036368649,0.1659366135656458,0.02392586,0.1057608224230985
vit,unaware,10,220.0,0.7486,0.978,0.6016227272727273,0.8542420518398285,0.8224137600183731,0.8542420518398285,0.1747129017935469,0.1659366135656458,0.019569913,0.0975083883233778
vit,unaware,11,240.0,0.75555,0.978,0.61445,0.8546870899584985,0.8243408266203535,0.8546870899584985,0.1748204286752674,0.1659366135656458,0.01687477,0.0882493456581998
vit,unaware,12,260.0,0.7606,0.98,0.6256923076923077,0.855562983751297,0.8248523294013373,0.855562983751297,0.1746360968780323,0.1659366135656458,0.015867228,0.0861645012471458
vit,unaware,13,280.0,0.7657,0.98,0.6356928571428572,0.8560754776385523,0.8258484598021119,0.8560754776385523,0.175066204404914,0.1659366135656458,0.016248567,0.0870482202316734
vit,unaware,14,300.0,0.7645,0.981,0.64428,0.8563920775921114,0.8264487200738457,0.8563920775921114,0.1752095735805413,0.1659366135656458,0.014257518,0.078614343268626
vit,unaware,15,320.0,0.76885,0.984,0.652065625,0.8568838948972763,0.8260484708367082,0.8568838948972763,0.1760160251934445,0.1659366135656458,0.0146507425,0.0784908908357719
vit,unaware,16,340.0,0.7659,0.984,0.6587617647058823,0.8571293957387247,0.8269654621438283,0.8571293957387247,0.1764891434730144,0.1659366135656458,0.014205364,0.0746260138381662
vit,unaware,17,360.0,0.7714,0.989,0.6650194444444445,0.8575993604429306,0.8267669448416202,0.8575993604429306,0.1768885290336903,0.1659366135656458,0.0134467175,0.0740688585724593
vit,unaware,18,380.0,0.77715,0.99,0.670921052631579,0.857955793219228,0.8267028305717189,0.857955793219228,0.1775336903240129,0.1659366135656458,0.01433689,0.0734292453876642
vit,unaware,19,400.0,0.7702,0.99,0.675885,0.858298727966124,0.8272962723265994,0.858298727966124,0.1778562709691742,0.1659366135656458,0.014571738,0.0736805589066637
vit,unaware,20,420.0,0.77455,0.99,0.6805833333333333,0.8588236493833603,0.828011496756414,0.8588236493833603,0.1781839719420364,0.1659366135656458,0.0146297505,0.0780796018909515
vit,unaware,21,440.0,0.7714,0.99,0.6847113636363636,0.8592088159053556,0.8286319265311415,0.8592088159053556,0.178755400513465,0.1659366135656458,0.015733201,0.0783753581378709
vit,unaware,22,460.0,0.77065,0.992,0.6884478260869565,0.8595537232968115,0.8285507363747926,0.8595537232968115,0.1791747553521746,0.1659366135656458,0.014351292,0.0732294218787593
vit,unaware,23,480.0,0.7722,0.992,0.6919375,0.8599130264789827,0.829152371433954,0.8599130264789827,0.1799704542769058,0.1659366135656458,0.012479961,0.072796417490295
vit,unaware,24,500.0,0.77095,0.993,0.695098,0.8604537040572012,0.8293506729698853,0.8604537040572012,0.1800779811586263,0.1659366135656458,0.013795983,0.0730209671079457
vit,unaware,25,520.0,0.7738,0.994,0.698125,0.8607985941440829,0.8296098258173922,0.8607985941440829,0.1803565735339928,0.1659366135656458,0.015091163,0.0761395539456763
vit,unaware,26,540.0,0.76825,0.994,0.7007222222222222,0.8612699494438787,0.8305729350873402,0.8612699494438787,0.1814134091714737,0.1659366135656458,0.011776226,0.0693970060551693
vit,unaware,27,560.0,0.7707,0.994,0.7032214285714286,0.8616242643710106,0.8310478110188689,0.8616242643710106,0.1819510435800758,0.1659366135656458,0.01458332,0.0722703978668445
vit,unaware,28,580.0,0.77505,0.994,0.705698275862069,0.8620158629648147,0.8315641648872517,0.8620158629648147,0.1821660973435167,0.1659366135656458,0.013846484,0.0745532773027681
vit,unaware,29,600.0,0.7748,0.994,0.7080016666666666,0.8623006445746269,0.8319649851957797,0.8623006445746269,0.1824564199241618,0.1659366135656458,0.014768972,0.0738007847128782
vit,unaware,30,620.0,0.7793,0.994,0.7103016129032258,0.8628925908380939,0.8327350993631352,0.8628925908380939,0.1828988162375259,0.1659366135656458,0.011850312,0.0697425479940662


==> data/vit_word-aware.csv <==
listener,sampler,generation,number of samples,flip rate,flip rate at least one,aggregated flip rate,top-1 latent similarity,top-1 latent sim real cf per gen,aggregated top-1 latent similarity,top-1 levenshtein distance normalized,aggregated top-1 levenshtein distance normalized,top-3 dpp levenshtein distance,top-3 mean levenshtein distance
vit,word-aware,0,20.0,0.11135,0.289,0.11135,0.8809650344419644,0.8809650344419644,0.8809650344419644,0.1583802827314938,0.1583802827314938,0.0011758975,0.0234616083163801
vit,word-aware,1,40.0,0.2059,0.619,0.158625,0.8839057560198035,0.779022525677003,0.8839057560198035,0.1623702950260043,0.1583802827314938,0.060119793,0.1642791574426963
vit,word-aware,2,60.0,0.3178,0.73,0.2116833333333333,0.8868620923646181,0.777465005270014,0.8868620923646181,0.1626009755335014,0.1583802827314938,0.053093303,0.1710459849246614
vit,word-aware,3,80.0,0.4271,0.773,0.2655375,0.887477913942304,0.7852766426113876,0.887477913942304,0.1626009755335014,0.1583802827314938,0.043323662,0.1546729527192047
vit,word-aware,4,100.0,0.5006,0.813,0.31255,0.8891204603815573,0.7821302880678523,0.8891204603815573,0.1626009755335014,0.1583802827314938,0.035437305,0.1423285315626356
vit,word-aware,5,120.0,0.5493,0.839,0.3520083333333333,0.8912687528504633,0.782541544373115,0.8912687528504633,0.1624032493842182,0.1583802827314938,0.03042084,0.1376824960844165
vit,word-aware,6,140.0,0.59185,0.861,0.3862714285714286,0.8920640411261456,0.784817913804597,0.8920640411261456,0.162979950652961,0.1583802827314938,0.028922278,0.1294778408120377
vit,word-aware,7,160.0,0.621,0.88,0.4156125,0.892488613466903,0.7855432844297452,0.892488613466903,0.162979950652961,0.1583802827314938,0.026686758,0.1238696557384676
vit,word-aware,8,180.0,0.64605,0.89,0.4412166666666666,0.8929913076974941,0.7859635432114762,0.8929913076974941,0.162979950652961,0.1583802827314938,0.0284413,0.1237929200987102
vit,word-aware,9,200.0,0.6612,0.899,0.463215,0.8932569280627689,0.786422180022228,0.8932569280627689,0.162979950652961,0.1583802827314938,0.0223264,0.1113794071332807
vit,word-aware,10,220.0,0.67295,0.908,0.4822818181818182,0.8949951929617093,0.788432782507678,0.8949951929617093,0.1635566519217038,0.1583802827314938,0.023855846,0.1161816722061192
vit,word-aware,11,240.0,0.6862,0.92,0.499275,0.8958235211850862,0.7888057657881923,0.8958235211850862,0.1638450025560752,0.1583802827314938,0.020960025,0.1077810116493719
vit,word-aware,12,260.0,0.69465,0.928,0.5143038461538462,0.8963346590632798,0.7899494805084221,0.8963346590632798,0.1643393179292833,0.1583802827314938,0.021697214,0.1081182815928578
vit,word-aware,13,280.0,0.7075,0.934,0.5281035714285714,0.8965546105147233,0.7913285180192433,0.8965546105147233,0.1643393179292833,0.1583802827314938,0.021522576,0.102293711299836
vit,word-aware,14,300.0,0.714,0.937,0.5404966666666666,0.8967495667893168,0.7927262173963585,0.8967495667893168,0.1643393179292833,0.1583802827314938,0.017270023,0.0921575824815027
vit,word-aware,15,320.0,0.71135,0.94,0.551175,0.8978537743891811,0.794580263279854,0.8978537743891811,0.1643393179292833,0.1583802827314938,0.016184716,0.0888834186247979
vit,word-aware,16,340.0,0.71605,0.944,0.5608735294117647,0.8981583376244278,0.7955472775245622,0.8981583376244278,0.1649160191980261,0.1583802827314938,0.016657185,0.0877115077498849
vit,word-aware,17,360.0,0.72595,0.948,0.5700444444444445,0.8986813879755542,0.7959515857294139,0.8986813879755542,0.1649160191980261,0.1583802827314938,0.018204315,0.0899914694024357
vit,word-aware,18,380.0,0.7266,0.951,0.5782842105263158,0.8989767892137943,0.7963852071987718,0.8989767892137943,0.1653485451495832,0.1583802827314938,0.017315917,0.0896433406433406
vit,word-aware,19,400.0,0.733,0.955,0.58602,0.8990908638416277,0.7971976578235627,0.8990908638416277,0.1653485451495832,0.1583802827314938,0.0164426,0.0871579227835969
vit,word-aware,20,420.0,0.73565,0.955,0.5931452380952381,0.8992014121019304,0.798331058275013,0.8992014121019304,0.1653485451495832,0.1583802827314938,0.01743575,0.0866992110848948
vit,word-aware,21,440.0,0.73805,0.96,0.5997318181818182,0.8993878717240991,0.7984106766680876,0.8993878717240991,0.1653485451495832,0.1583802827314938,0.01553902,0.0852643840978941
vit,word-aware,22,460.0,0.73665,0.961,0.6056847826086956,0.9000220131709089,0.7998770356612449,0.9000220131709089,0.1653485451495832,0.1583802827314938,0.014687578,0.0821259916542432
vit,word-aware,23,480.0,0.7354,0.962,0.6110895833333333,0.9001761582070981,0.7998505204668164,0.9001761582070981,0.1653485451495832,0.1583802827314938,0.014958291,0.0824334027840935
vit,word-aware,24,500.0,0.74265,0.962,0.616352,0.9002099616717302,0.8008138287247095,0.9002099616717302,0.1657810711011403,0.1583802827314938,0.015559456,0.0840389290415801
vit,word-aware,25,520.0,0.73855,0.964,0.621051923076923,0.9003480206723856,0.8013008162842994,0.9003480206723856,0.1657810711011403,0.1583802827314938,0.015056736,0.0791182875488283
vit,word-aware,26,540.0,0.7381,0.964,0.625387037037037,0.9005297515219058,0.802171703087962,0.9005297515219058,0.1657810711011403,0.1583802827314938,0.0136386985,0.0793503992760103
vit,word-aware,27,560.0,0.7417,0.964,0.6295410714285714,0.900742985385512,0.8030677905375779,0.900742985385512,0.1657810711011403,0.1583802827314938,0.014014749,0.0787072330285479
vit,word-aware,28,580.0,0.74505,0.964,0.6335241379310345,0.9009206340387206,0.8040045107795984,0.9009206340387206,0.1657810711011403,0.1583802827314938,0.016460983,0.0823891290752372
vit,word-aware,29,600.0,0.7458,0.965,0.6372666666666666,0.900989836475016,0.8042905298230562,0.900989836475016,0.1657810711011403,0.1583802827314938,0.014757284,0.0811560312614053
vit,word-aware,30,620.0,0.75275,0.965,0.640991935483871,0.901050035310039,0.8046573501485617,0.901050035310039,0.1657810711011403,0.1583802827314938,0.017061759,0.0853707810590722


==> data/vit_wordtype-aware.csv <==
listener,sampler,generation,number of samples,flip rate,flip rate at least one,aggregated flip rate,top-1 latent similarity,top-1 latent sim real cf per gen,aggregated top-1 latent similarity,top-1 levenshtein distance normalized,aggregated top-1 levenshtein distance normalized,top-3 dpp levenshtein distance,top-3 mean levenshtein distance
vit,wordtype-aware,0,20.0,0.1882,0.791,0.1882,0.8447995687329815,0.8447995687329815,0.8447995687329815,0.1673466318061766,0.1673466318061766,0.05968857,0.1951291892018469
vit,wordtype-aware,1,40.0,0.38935,0.877,0.288775,0.847586004833506,0.825955159858107,0.847586004833506,0.1695796810999086,0.1673466318061766,0.04372901,0.1696133487983708
vit,wordtype-aware,2,60.0,0.53585,0.906,0.3711333333333333,0.848473198118463,0.8249882581514238,0.848473198118463,0.1697903848504354,0.1673466318061766,0.03825991,0.1503734753574291
vit,wordtype-aware,3,80.0,0.61745,0.919,0.4327125,0.8497622829170806,0.8253995608680267,0.8497622829170806,0.1704134659412788,0.1673466318061766,0.028428474,0.1337723922958016
vit,wordtype-aware,4,100.0,0.67135,0.94,0.48044,0.8514323257164166,0.8244269921741587,0.8514323257164166,0.1708047729065428,0.1673466318061766,0.026812788,0.127418369252468
vit,wordtype-aware,5,120.0,0.69215,0.948,0.515725,0.8523171806305307,0.8258647706815462,0.8523171806305307,0.1714910651225442,0.1673466318061766,0.021689832,0.1185079198517048
vit,wordtype-aware,6,140.0,0.7144,0.955,0.5441071428571429,0.8533445622315148,0.8266631220647802,0.8533445622315148,0.1712352105683331,0.1673466318061766,0.02514754,0.118004178230198
vit,wordtype-aware,7,160.0,0.72615,0.963,0.5668625,0.8539120087732105,0.8259363236023753,0.8539120087732105,0.1712352105683331,0.1673466318061766,0.025736062,0.1159289784289784
vit,wordtype-aware,8,180.0,0.73285,0.966,0.5853055555555555,0.8544013818205534,0.8259486326519747,0.8544013818205534,0.1714880550689652,0.1673466318061766,0.021019947,0.1054477824929923
vit,wordtype-aware,9,200.0,0.7405,0.971,0.600825,0.8547997559819903,0.8254468734735809,0.8547997559819903,0.1722255181958089,0.1673466318061766,0.02175926,0.1015080638070991
vit,wordtype-aware,10,220.0,0.75385,0.974,0.6147363636363636,0.8554585885760455,0.8264913088976725,0.8554585885760455,0.1726047849467571,0.1673466318061766,0.02004923,0.0994867445211724
vit,wordtype-aware,11,240.0,0.7595,0.975,0.6268,0.8559711598114178,0.8279157085296435,0.8559711598114178,0.1729208405725472,0.1673466318061766,0.02070001,0.0996409068514331
vit,wordtype-aware,12,260.0,0.76135,0.976,0.63715,0.8567752245102459,0.8288569649162351,0.8567752245102459,0.1732368961983374,0.1673466318061766,0.019224022,0.0948117161099434
vit,wordtype-aware,13,280.0,0.76325,0.977,0.6461571428571429,0.8570542146372886,0.8289907107638728,0.8570542146372886,0.1734174994130746,0.1673466318061766,0.016468821,0.0865275015327207
vit,wordtype-aware,14,300.0,0.7665,0.982,0.65418,0.8573348270505479,0.8298030693516469,0.8573348270505479,0.1738088063783386,0.1673466318061766,0.01581995,0.0860735909411921
vit,wordtype-aware,15,320.0,0.76605,0.983,0.661171875,0.8579620769442861,0.8305639463305352,0.8579620769442861,0.1741248620041287,0.1673466318061766,0.013400008,0.0817361243732879
vit,wordtype-aware,16,340.0,0.77505,0.984,0.6678705882352941,0.8583203691296872,0.8312497294348914,0.8583203691296872,0.1741248620041287,0.1673466318061766,0.014153626,0.0747267112142501
vit,wordtype-aware,17,360.0,0.76775,0.984,0.6734194444444445,0.8589160534283605,0.8324040934685769,0.8589160534283605,0.1745357343176559,0.1673466318061766,0.012513719,0.0759119128308177
vit,wordtype-aware,18,380.0,0.77265,0.985,0.6786421052631579,0.8595867755289476,0.8328460675205676,0.8595867755289476,0.174630551005393,0.1673466318061766,0.016190264,0.0778826026511211
vit,wordtype-aware,19,400.0,0.776,0.987,0.68351,0.8600839529417258,0.8330556635859044,0.8600839529417258,0.174756973255709,0.1673466318061766,0.013948069,0.0722372897757513
vit,wordtype-aware,20,420.0,0.7807,0.988,0.6881380952380952,0.86037237205638,0.8335223108047416,0.86037237205638,0.1751081461732536,0.1673466318061766,0.014532823,0.0739155839412249
vit,wordtype-aware,21,440.0,0.78465,0.988,0.692525,0.8607854219212393,0.8342835249809119,0.8607854219212393,0.1750940992565518,0.1673466318061766,0.0137946205,0.0738475927575211
vit,wordtype-aware,22,460.0,0.78465,0.988,0.6965304347826087,0.8610727958823878,0.8347965323249338,0.8610727958823878,0.1753048030070785,0.1673466318061766,0.014991299,0.074310063869941
vit,wordtype-aware,23,480.0,0.78045,0.989,0.7000270833333333,0.8613224509543023,0.8359403464381928,0.8613224509543023,0.1749887473812884,0.1673466318061766,0.014907381,0.0756470225411943
vit,wordtype-aware,24,500.0,0.78205,0.989,0.703308,0.8616255537598534,0.8364349355350491,0.8616255537598534,0.1749887473812884,0.1673466318061766,0.013078518,0.0722576566550008
vit,wordtype-aware,25,520.0,0.77685,0.989,0.7061365384615385,0.8619340397464641,0.8370054690553397,0.8619340397464641,0.1753048030070785,0.1673466318061766,0.0162479,0.0776035275396868
vit,wordtype-aware,26,540.0,0.7788,0.989,0.7088277777777777,0.8623108050012408,0.8376489223496135,0.8623108050012408,0.1758666796751499,0.1673466318061766,0.013145218,0.0709488226690061
vit,wordtype-aware,27,560.0,0.78195,0.99,0.7114392857142857,0.8628309601929637,0.8379486424453331,0.8628309601929637,0.1762579866404139,0.1673466318061766,0.013763901,0.0732922682744837
vit,wordtype-aware,28,580.0,0.78185,0.99,0.7138672413793103,0.863002697903046,0.8383563645861366,0.863002697903046,0.1764385898551511,0.1673466318061766,0.0123647945,0.0689325790400508
vit,wordtype-aware,29,600.0,0.7777,0.992,0.715995,0.8631739211745569,0.8381979320979407,0.8631739211745569,0.1766191930698884,0.1673466318061766,0.013460861,0.0687490089613938
vit,wordtype-aware,30,620.0,0.78435,0.992,0.7182,0.8636701553118064,0.8388603095025304,0.8636701553118064,0.1764385898551511,0.1673466318061766,0.012361359,0.0661666630799283

